Householder QR Factorization with Randomization for Column Pivoting (HQRRP). FLAME Working Note #78

A fundamental problem when adding column pivoting to the Householder QR factorization is that only about half of the computation can be cast in terms of high performing matrix-matrix multiplications, which greatly limits the benefits that can be derived from so-called blocking of algorithms. This paper describes a technique for selecting groups of pivot vectors by means of randomized projections. It is demonstrated that the asymptotic flop count for the proposed method is $2mn^2 - (2/3)n^3$ for an $m\times n$ matrix, identical to that of the best classical unblocked Householder QR factorization algorithm (with or without pivoting). Experiments demonstrate acceleration in speed of close to an order of magnitude relative to the {\sc geqp3} function in LAPACK, when executed on a modern CPU with multiple cores. Further, experiments demonstrate that the quality of the randomized pivot selection strategy is roughly the same as that of classical column pivoting. The described algorithm is made available under Open Source license and can be used with LAPACK or libflame.

==> Graphs/out.qrp.marbore.mt100.nt128.1c.txt <==
% Testing dimensions:
%   m:  500 1000 2000 3000 4000 5000 6000 8000 10000 12000 14000 
%   n:  500 1000 2000 3000 4000 5000 6000 8000 10000 12000 14000 
% Testing block sizes:
%   nb: 128 
% Number of threads:                   1
% Testing matrix types:
%   mt: 100 
% Number of executions:                1
% Print_data (0=no;1=yes):             0
% Check_result (0=no;1=yes):           1
% Seeds:                               20 21 22 23

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 1, 1:6 )=[   500   500 128  4.1871e-02    3.98  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 2, 1:6 )=[  1000  1000 128  1.7074e-01    7.81  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 3, 1:6 )=[  2000  2000 128  1.1542e+00    9.24  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 4, 1:6 )=[  3000  3000 128  6.0531e+00    5.95  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 5, 1:6 )=[  4000  4000 128  1.6307e+01    5.23  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 6, 1:6 )=[  5000  5000 128  3.2662e+01    5.10  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 7, 1:6 )=[  6000  6000 128  5.7568e+01    5.00  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 8, 1:6 )=[  8000  8000 128  1.4373e+02    4.75  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 9, 1:6 )=[ 10000 10000 128  2.7830e+02    4.79  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 10, 1:6 )=[ 12000 12000 128  4.8633e+02    4.74  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 11, 1:6 )=[ 14000 14000 128  7.9016e+02    4.63  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------
%
% Maximum residual: -1.00e+00
% End of Program


==> Graphs/out.qrp.marbore.mt100.nt128.4c.txt <==
% Testing dimensions:
%   m:  500 1000 2000 3000 4000 5000 6000 8000 10000 12000 14000 
%   n:  500 1000 2000 3000 4000 5000 6000 8000 10000 12000 14000 
% Testing block sizes:
%   nb: 128 
% Number of threads:                   4
% Testing matrix types:
%   mt: 100 
% Number of executions:                1
% Print_data (0=no;1=yes):             0
% Check_result (0=no;1=yes):           1
% Seeds:                               20 21 22 23

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 1, 1:6 )=[   500   500 128  2.9972e-02    5.56  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 2, 1:6 )=[  1000  1000 128  8.6516e-02   15.41  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 3, 1:6 )=[  2000  2000 128  5.1730e-01   20.62  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 4, 1:6 )=[  3000  3000 128  1.5073e+00   23.88  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 5, 1:6 )=[  4000  4000 128  5.2402e+00   16.28  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 6, 1:6 )=[  5000  5000 128  1.2335e+01   13.51  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 7, 1:6 )=[  6000  6000 128  2.2891e+01   12.58  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 8, 1:6 )=[  8000  8000 128  5.4666e+01   12.49  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 9, 1:6 )=[ 10000 10000 128  1.0796e+02   12.35  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 10, 1:6 )=[ 12000 12000 128  1.9382e+02   11.89  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------

% ===================================================
% Testing matrix type: 100
% ===================================================
% WARNING: No residual checking for matrix type 100
%                                  m     n   nb    time      gflops   resid
% -----------------------------------------------------------------------------
% -----

dgeqp3_mkl         ( 11, 1:6 )=[ 14000 14000 128  2.9828e+02   12.27  -1.0e+00 ];

% -----

% -----

% -----------------------------------------------------------------------------
%
% Maximum residual: -1.00e+00
% End of Program

